Towards the Test of Saturation Physics Beyond Leading Logarithm

We present results from the first next-to-leading order (NLO) numerical analysis of forward hadron production in pA collisions in the small-x saturation formalism. Using parton distributions and fragmentation functions at NLO, as well as the dipole amplitude from the solution to the Balitsky-Kovchegov equation with running coupling, together with the NLO corrections to the hard coefficients, we obtain a good description of the available RHIC data in dAu collisions. We also comment on the results in the large p_T region beyond the saturation scale. Furthermore, we make predictions for forward hadron production in pPb collisions at the LHC. This analysis not only incorporates the important NLO corrections for all partonic channels, but also reduces the renormalization scale dependence and therefore helps to significantly reduce the theoretical uncertainties. It therefore provides a precise test of saturation physics beyond the leading logarithmic approximation.

==> plotfiles/brahms-dAu-mu10-BK10.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.7839800e+00 0 1.4898560e-04 1.5841514e+00 2.8368419e-02 2.3168349e-02
0.3 3.2 10 2.1901457e+00 0 8.5336482e-05 9.2769943e-01 2.3605746e-02 1.4255164e-02
0.35 3.2 10 1.3452857e+00 0 5.2924763e-05 5.9786571e-01 1.3524095e-02 9.8196469e-03
0.4 3.2 10 8.6403700e-01 0 3.3752806e-05 3.8536600e-01 1.0183196e-02 6.4956134e-03
0.45 3.2 10 5.7466443e-01 0 2.2436053e-05 2.5311143e-01 8.0700246e-03 4.2753334e-03
0.5 3.2 10 3.9311614e-01 0 1.5308221e-05 1.7475157e-01 4.4883432e-03 3.3287518e-03
0.55 3.2 10 2.7525429e-01 0 1.0789990e-05 1.2166786e-01 4.6017279e-03 2.7564603e-03
0.6 3.2 10 1.9651843e-01 0 7.6653374e-06 8.6106771e-02 2.0922372e-03 2.0692649e-03
0.65 3.2 10 1.4264871e-01 0 5.5173330e-06 6.0247300e-02 2.7763349e-03 1.3769715e-03
0.7 3.2 10 1.0505143e-01 0 4.0556808e-06 4.3876086e-02 1.7661579e-03 9.8973051e-04
0.75 3.2 10 7.8330957e-02 0 3.0206940e-06 3.0935243e-02 1.1002972e-03 8.7930993e-04
0.8 3.2 10 5.9049600e-02 0 2.2656220e-06 2.3300957e-02 8.6800528e-04 7.2858741e-04
0.85 3.2 10 4.4949200e-02 0 1.7244554e-06 1.5993986e-02 9.2176693e-04 5.6483995e-04
0.9 3.2 10 3.4512329e-02 0 1.3150686e-06 1.2216843e-02 8.0026841e-04 4.4384959e-04
0.95 3.2 10 2.6702586e-02 0 1.0257239e-06 9.1130714e-03 4.7361513e-04 3.6532897e-04
1 3.2 10 2.0804943e-02 0 8.0092423e-07 6.0176871e-03 6.3915875e-04 2.9953400e-04
1.05 3.2 10 1.6312643e-02 0 6.2205346e-07 4.7979029e-03 4.1751965e-04 2.4267505e-04
1.09 3.2 10 1.3485029e-02 0 5.1518952e-07 3.7288000e-03 1.9129240e-04 2.0918120e-04
1.2 3.2 10 8.1242329e-03 0 3.0823170e-07 1.6019986e-03 3.2410838e-04 1.4473020e-04
1.29 3.2 10 5.4559571e-03 0 2.0472751e-07 5.8793629e-04 1.5759881e-04 9.9766034e-05
1.4 3.2 10 3.4116929e-03 0 1.2703198e-07 1.2385106e-04 1.7423117e-04 7.0007546e-05
1.49 3.2 10 2.3529714e-03 0 8.7000721e-08 -4.7815874e-05 5.6349616e-05 5.5914110e-05
1.6 3.2 10 1.5150800e-03 0 5.4995857e-08 -1.5058303e-04 5.4629078e-05 3.6646089e-05
1.69 3.2 10 1.0678486e-03 0 3.8259089e-08 -1.8365357e-04 5.7468626e-05 2.9412732e-05
1.8 3.2 10 7.0459486e-04 0 2.4959046e-08 -2.0220614e-04 2.6591976e-05 2.0340258e-05
1.89 3.2 10 5.0598043e-04 0 1.7744262e-08 -2.0170657e-04 2.7153217e-05 1.4823273e-05
2 3.2 10 3.4105314e-04 0 1.1545544e-08 -1.8066914e-04 1.4505894e-05 1.1216876e-05
2.13 3.2 10 2.1690671e-04 0 7.1624272e-09 -1.4079214e-04 7.5896136e-06 7.8906198e-06
2.2 3.2 10 1.7097957e-04 0 5.4177721e-09 -1.2491314e-04 1.0862448e-05 5.8250502e-06
2.3 3.2 10 1.2251443e-04 0 3.8200080e-09 -1.0760731e-04 9.3539581e-06 5.2037268e-06
2.4 3.2 10 8.8422829e-05 0 2.6331961e-09 -8.7848829e-05 3.2969734e-06 3.7554762e-06
2.5 3.2 10 6.4248929e-05 0 1.9021592e-09 -6.8076786e-05 1.3800848e-06 3.0876759e-06
2.55 3.2 10 5.4897729e-05 0 1.6114749e-09 -6.4437143e-05 3.4915571e-06 2.5235068e-06
2.6 3.2 10 4.6974557e-05 0 1.3516916e-09 -5.9695457e-05 3.5078367e-06 2.3281050e-06
2.7 3.2 10 3.4540671e-05 0 9.4509123e-10 -4.7525457e-05 1.9042247e-06 1.7608090e-06
2.8 3.2 10 2.5529214e-05 0 6.6414249e-10 -3.6450900e-05 2.0463691e-06 1.3784590e-06
2.9 3.2 10 1.8956614e-05 0 4.8301524e-10 -2.9276029e-05 2.0657858e-06 1.1536869e-06
3 3.2 10 1.4134057e-05 0 3.4410667e-10 -2.4050429e-05 8.9730991e-07 8.6731072e-07
3.1 3.2 10 1.0577271e-05 0 2.4899564e-10 -1.9165757e-05 1.1812402e-06 6.9174493e-07
3.2 3.2 10 7.9405157e-06 0 1.8272043e-10 -1.4367329e-05 8.2078957e-07 5.8569957e-07
3.31 3.2 10 5.8112029e-06 0 1.2921491e-10 -1.1375757e-05 4.1579112e-07 4.5046638e-07
3.4 3.2 10 4.5103857e-06 0 9.6336890e-11 -9.0730971e-06 4.2750745e-07 3.3742084e-07


==> plotfiles/brahms-dAu-mu10-GBW.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.8287843e+00 0 1.1474192e-04 1.3125857e+00 1.3966525e-02 1.3115371e-02
0.3 3.2 10 2.3240271e+00 0 6.8594529e-05 8.5195029e-01 9.6133274e-03 8.1248554e-03
0.35 3.2 10 1.4902314e+00 0 4.3423762e-05 5.6119157e-01 8.4132861e-03 5.2963094e-03
0.4 3.2 10 9.9538771e-01 0 2.9342972e-05 3.9077071e-01 5.8610274e-03 3.7689119e-03
0.45 3.2 10 6.8624986e-01 0 2.0239151e-05 2.7282514e-01 3.3983503e-03 2.5684089e-03
0.5 3.2 10 4.8532329e-01 0 1.4285443e-05 2.0111786e-01 2.7484504e-03 1.8043366e-03
0.55 3.2 10 3.5048029e-01 0 1.0198949e-05 1.4759586e-01 1.7406411e-03 1.4710802e-03
0.6 3.2 10 2.5758914e-01 0 7.4893273e-06 1.1087171e-01 2.2289682e-03 1.1454497e-03
0.65 3.2 10 1.9216443e-01 0 5.5812913e-06 8.3390757e-02 7.6962417e-04 8.5523418e-04
0.7 3.2 10 1.4520986e-01 0 4.2778049e-06 6.2572457e-02 8.7158858e-04 6.3303951e-04
0.75 3.2 10 1.1097043e-01 0 3.2076204e-06 4.8393871e-02 5.5608860e-04 5.3259455e-04
0.8 3.2 10 8.5643986e-02 0 2.4711647e-06 3.7109057e-02 6.0283015e-04 4.1817982e-04
0.85 3.2 10 6.6669814e-02 0 1.9295859e-06 2.9553486e-02 4.7289424e-04 3.4208154e-04
0.9 3.2 10 5.2301657e-02 0 1.5072688e-06 2.2580543e-02 2.5080682e-04 2.8998093e-04
0.95 3.2 10 4.1312786e-02 0 1.1811768e-06 1.8015557e-02 5.1572622e-04 2.2622624e-04
1 3.2 10 3.2829157e-02 0 9.4853818e-07 1.4220986e-02 2.5190864e-04 1.8508913e-04
1.05 3.2 10 2.6228500e-02 0 7.5812908e-07 1.1309886e-02 1.4208385e-04 1.4966923e-04
1.09 3.2 10 2.1993871e-02 0 6.3049929e-07 9.4207843e-03 2.4062910e-04 1.4607253e-04
1.2 3.2 10 1.3738286e-02 0 3.9119762e-07 5.6045543e-03 1.2470645e-04 9.3909593e-05
1.29 3.2 10 9.4634900e-03 0 2.6951382e-07 3.6805900e-03 7.6277965e-05 6.5184484e-05
1.4 3.2 10 6.0699114e-03 0 1.7397611e-07 2.2599729e-03 5.8355144e-05 4.3812017e-05
1.49 3.2 10 4.2512157e-03 0 1.2234750e-07 1.4682843e-03 5.9402571e-05 3.6322859e-05
1.6 3.2 10 2.7683014e-03 0 8.0207374e-08 8.1794757e-04 3.9899005e-05 2.5893640e-05
1.69 3.2 10 1.9559000e-03 0 5.7001081e-08 5.0554300e-04 2.7941671e-05 1.7855246e-05
1.8 3.2 10 1.2826443e-03 0 3.8137486e-08 2.5838429e-04 2.1095822e-05 1.3561817e-05
1.89 3.2 10 9.0914286e-04 0 2.7149160e-08 1.1807414e-04 1.3025427e-05 1.0814111e-05
2 3.2 10 5.9698857e-04 0 1.8187056e-08 1.3708461e-05 1.5683448e-05 8.2114657e-06
2.13 3.2 10 3.6259914e-04 0 1.1586943e-08 -5.3276057e-05 6.3368319e-06 5.1057975e-06
2.2 3.2 10 2.7690086e-04 0 9.0277396e-09 -6.9108614e-05 6.1051567e-06 4.4648545e-06
2.3 3.2 10 1.8799943e-04 0 6.1375052e-09 -8.2796700e-05 7.2965456e-06 3.3491444e-06
2.4 3.2 10 1.2728414e-04 0 4.2876661e-09 -7.8828171e-05 3.5191690e-06 2.5720435e-06
2.5 3.2 10 8.5903257e-05 0 3.0148824e-09 -7.5686171e-05 1.8491046e-06 2.0127148e-06
2.55 3.2 10 7.0477900e-05 0 2.5318578e-09 -7.0793129e-05 1.8602201e-06 1.7034107e-06
2.6 3.2 10 5.7769457e-05 0 2.1107288e-09 -6.8550386e-05 1.4347797e-06 1.4953367e-06
2.7 3.2 10 3.8702886e-05 0 1.4778554e-09 -5.9718386e-05 2.4831923e-06 1.2391481e-06
2.8 3.2 10 2.5828657e-05 0 1.0090079e-09 -5.2684757e-05 1.5165489e-06 9.3578922e-07
2.9 3.2 10 1.7165443e-05 0 6.9253335e-10 -4.3556543e-05 6.9948794e-07 6.9628714e-07
3 3.2 10 1.1360657e-05 0 4.6088709e-10 -3.5783186e-05 1.0123828e-06 5.3774497e-07
3.1 3.2 10 7.4878400e-06 0 3.1777554e-10 -2.9575671e-05 7.4670399e-07 4.6636897e-07
3.2 3.2 10 4.9141871e-06 0 2.1613511e-10 -2.3693714e-05 4.0907472e-07 3.2519775e-07
3.31 3.2 10 3.0773929e-06 0 1.3971187e-10 -1.8658600e-05 2.0016744e-07 2.4466842e-07
3.4 3.2 10 2.0905329e-06 0 9.8103335e-11 -1.5525543e-05 2.6411763e-07 2.0829862e-07


==> plotfiles/brahms-dAu-mu10-MV24.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.6880014e+00 0 1.4987419e-04 2.4940471e+00 3.3676375e-02 2.5328697e-02
0.3 3.2 10 2.1278414e+00 0 8.7313019e-05 1.5925414e+00 4.0897387e-02 1.5542384e-02
0.35 3.2 10 1.3005843e+00 0 5.3208722e-05 1.0612100e+00 1.3184591e-02 9.2936524e-03
0.4 3.2 10 8.3014386e-01 0 3.3696620e-05 7.2386414e-01 1.5816014e-02 7.2098268e-03
0.45 3.2 10 5.4826586e-01 0 2.2177132e-05 5.1667286e-01 4.8963432e-03 4.9375564e-03
0.5 3.2 10 3.7213371e-01 0 1.5122049e-05 3.7854914e-01 5.8733299e-03 3.2599321e-03
0.55 3.2 10 2.5839929e-01 0 1.0494786e-05 2.8145786e-01 2.7706238e-03 2.6133703e-03
0.6 3.2 10 1.8285614e-01 0 7.4513647e-06 2.1152386e-01 2.6757826e-03 1.9699304e-03
0.65 3.2 10 1.3149729e-01 0 5.3869352e-06 1.6196343e-01 1.6899915e-03 1.4972380e-03
0.7 3.2 10 9.5877314e-02 0 3.9056816e-06 1.2659043e-01 1.8868557e-03 1.1447585e-03
0.75 3.2 10 7.0756200e-02 0 2.8890925e-06 9.8927300e-02 1.9439201e-03 9.1261872e-04
0.8 3.2 10 5.2760557e-02 0 2.1632258e-06 7.7605143e-02 1.3289795e-03 7.3647266e-04
0.85 3.2 10 3.9706229e-02 0 1.6295231e-06 6.1344157e-02 1.7773871e-03 5.7095609e-04
0.9 3.2 10 3.0123443e-02 0 1.2467534e-06 4.9354700e-02 6.4778505e-04 4.4590463e-04
0.95 3.2 10 2.3020186e-02 0 9.5530011e-07 4.0350543e-02 9.0524795e-04 3.3952993e-04
1 3.2 10 1.7706614e-02 0 7.2970518e-07 3.2717829e-02 9.5861151e-04 3.4038682e-04
1.05 3.2 10 1.3699657e-02 0 5.6930756e-07 2.6666557e-02 4.8052112e-04 2.7378589e-04
1.09 3.2 10 1.1202057e-02 0 4.6517248e-07 2.2472714e-02 3.8008245e-04 2.0960176e-04
1.2 3.2 10 6.5451329e-03 0 2.7243456e-07 1.4768900e-02 2.1656943e-04 1.5172228e-04
1.29 3.2 10 4.2847543e-03 0 1.7855786e-07 1.0503871e-02 1.2959575e-04 1.1201021e-04
1.4 3.2 10 2.5991514e-03 0 1.0774866e-07 6.8672343e-03 2.5512493e-04 7.8503265e-05
1.49 3.2 10 1.7503414e-03 0 7.1695646e-08 5.0201143e-03 8.0040051e-05 5.2777757e-05
1.6 3.2 10 1.0972414e-03 0 4.4294429e-08 3.3917871e-03 5.8282717e-05 3.4900375e-05
1.69 3.2 10 7.5838314e-04 0 3.0638507e-08 2.4505186e-03 4.4144658e-05 2.7944859e-05
1.8 3.2 10 4.9022357e-04 0 1.9376248e-08 1.6461800e-03 4.2743868e-05 1.9445859e-05
1.89 3.2 10 3.4717871e-04 0 1.3368159e-08 1.2363943e-03 2.8632853e-05 1.5165574e-05
2 3.2 10 2.3090386e-04 0 8.5540673e-09 8.0647986e-04 5.0181770e-05 1.2563932e-05
2.13 3.2 10 1.4525271e-04 0 5.1880018e-09 5.0863814e-04 1.2734833e-05 7.3756708e-06
2.2 3.2 10 1.1405100e-04 0 3.9398520e-09 3.9889814e-04 6.0304816e-06 5.7024000e-06
2.3 3.2 10 8.1429729e-05 0 2.7650756e-09 2.7522600e-04 6.7193367e-06 4.6999929e-06
2.4 3.2 10 5.8687771e-05 0 1.9102316e-09 1.8831229e-04 5.3346240e-06 3.6591185e-06
2.5 3.2 10 4.2656486e-05 0 1.3440098e-09 1.2620757e-04 5.9389296e-06 2.8067271e-06
2.55 3.2 10 3.6472086e-05 0 1.1323769e-09 1.0178050e-04 8.8355176e-06 3.0402204e-06
2.6 3.2 10 3.1240543e-05 0 9.4822932e-10 8.2928700e-05 2.5780997e-06 2.0002906e-06
2.7 3.2 10 2.3035300e-05 0 6.7577918e-10 5.1070400e-05 3.4511679e-06 1.5691890e-06
2.8 3.2 10 1.7087300e-05 0 4.8854952e-10 3.0698514e-05 1.0988661e-06 1.2202606e-06
2.9 3.2 10 1.2741800e-05 0 3.5531341e-10 1.7042129e-05 1.5700625e-06 8.8822857e-07
3 3.2 10 9.5453429e-06 0 2.5920404e-10 7.8682186e-06 1.1992718e-06 7.5991107e-07
3.1 3.2 10 7.1793457e-06 0 1.9023193e-10 2.5416259e-06 1.1201835e-06 5.9998553e-07
3.2 3.2 10 5.4182729e-06 0 1.3973299e-10 -1.0822212e-06 7.4086596e-07 4.4368438e-07
3.31 3.2 10 3.9888043e-06 0 9.9329168e-11 -3.2327857e-06 3.3165378e-07 3.3734478e-07
3.4 3.2 10 3.1113329e-06 0 7.5987677e-11 -4.0819100e-06 3.3250566e-07 2.7165351e-07


==> plotfiles/brahms-dAu-mu10-rcBKL01.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.35 2.2 10 2.8920929e+00 0 1.7555822e-04 1.1823986e+00 1.6578794e-01 6.7619291e-02
0.4 2.2 10 1.9184214e+00 0 1.1814415e-04 7.2131200e-01 7.3822704e-02 4.9200623e-02
0.45 2.2 10 1.3158786e+00 0 8.0744124e-05 4.8218400e-01 8.4830832e-02 3.7842596e-02
0.5 2.2 10 9.2742071e-01 0 5.7235708e-05 2.8927757e-01 3.5127919e-02 2.7239902e-02
0.55 2.2 10 6.6835257e-01 0 4.1486017e-05 2.3369957e-01 2.6059424e-02 2.4366996e-02
0.6 2.2 10 4.9079900e-01 0 3.0508029e-05 1.4181043e-01 2.2407093e-02 1.8891102e-02
0.65 2.2 10 3.6624057e-01 0 2.2774939e-05 1.2488960e-01 1.9057621e-02 1.4118566e-02
0.7 2.2 10 2.7708014e-01 0 1.7289992e-05 6.8767271e-02 2.9898760e-02 1.2132409e-02
0.75 2.2 10 2.1219500e-01 0 1.3234825e-05 4.4642244e-02 1.8783281e-02 9.6367199e-03
0.8 2.2 10 1.6426371e-01 0 1.0286983e-05 4.7765829e-02 1.5565322e-02 7.8169908e-03
0.85 2.2 10 1.2838043e-01 0 8.0136882e-06 2.9195877e-02 1.3245901e-02 6.3548002e-03
0.9 2.2 10 1.0118800e-01 0 6.3429525e-06 1.6471829e-02 3.7367809e-03 5.1596087e-03
0.95 2.2 10 8.0368743e-02 0 5.0397298e-06 7.0333113e-03 4.7888238e-03 4.4934754e-03
1 2.2 10 6.4289900e-02 0 4.0227010e-06 -2.0035300e-03 1.2313279e-02 4.1426187e-03
1.05 2.2 10 5.1754343e-02 0 3.2343389e-06 -4.7428800e-04 7.3807213e-03 3.3943560e-03
1.09 2.2 10 4.3695529e-02 0 2.7324883e-06 -3.0057129e-03 4.3610306e-03 3.1919513e-03
1.2 2.2 10 2.7905371e-02 0 1.7535841e-06 -7.5609900e-03 3.0192253e-03 2.1369769e-03
1.29 2.2 10 1.9666771e-02 0 1.2368154e-06 -6.5185297e-03 3.3974363e-03 1.8298311e-03
1.4 2.2 10 1.3050800e-02 0 8.1468200e-07 -6.2708383e-03 3.4040279e-03 1.3534568e-03
1.45 2.2 10 1.0894757e-02 0 6.8043668e-07 -7.3950400e-03 1.2161616e-03 1.0433699e-03
1.49 2.2 10 9.4516714e-03 0 5.8973789e-07 -7.1484771e-03 1.4614701e-03 1.1781580e-03
1.55 2.2 10 7.6669014e-03 0 4.8086566e-07 -7.3542100e-03 9.1387321e-04 8.2658539e-04
1.6 2.2 10 6.4610857e-03 0 4.0129350e-07 -7.0141300e-03 1.4936510e-03 8.4445501e-04
1.69 2.2 10 4.7825857e-03 0 2.9838505e-07 -6.3797143e-03 9.2377292e-04 6.5154862e-04
1.8 2.2 10 3.3492486e-03 0 2.0575985e-07 -5.9725571e-03 4.6641267e-04 5.3606328e-04
1.89 2.2 10 2.5250714e-03 0 1.5346115e-07 -5.3281514e-03 6.1154218e-04 4.3375791e-04
2 2.2 10 1.8055786e-03 0 1.0906793e-07 -5.1458357e-03 2.9618656e-04 3.6028833e-04
2.13 2.2 10 1.2309843e-03 0 7.2730015e-08 -4.0989671e-03 2.4859249e-04 2.9322461e-04
2.2 2.2 10 1.0070500e-03 0 5.9412215e-08 -3.8828257e-03 1.9387489e-04 2.4422529e-04
2.3 2.2 10 7.6096343e-04 0 4.3998607e-08 -3.4930643e-03 2.6100538e-04 2.1569443e-04
2.4 2.2 10 5.7913371e-04 0 3.3095173e-08 -2.9783300e-03 2.2573222e-04 1.6706305e-04
2.5 2.2 10 4.4382000e-04 0 2.5381385e-08 -2.7756571e-03 1.0755892e-04 1.5224212e-04
2.55 2.2 10 3.8950300e-04 0 2.2260894e-08 -2.7743057e-03 1.5548497e-04 1.3426312e-04
2.6 2.2 10 3.4238171e-04 0 1.9464853e-08 -2.5837414e-03 1.4076752e-04 1.2015468e-04
2.7 2.2 10 2.6579200e-04 0 1.5016638e-08 -2.2874000e-03 1.7241091e-04 1.0316757e-04
2.8 2.2 10 2.0759243e-04 0 1.1532606e-08 -2.0005329e-03 1.1596165e-04 9.6110592e-05
2.9 2.2 10 1.6307186e-04 0 8.9543434e-09 -1.8525171e-03 1.2519642e-04 7.8833867e-05
3 2.2 10 1.2880700e-04 0 6.9861310e-09 -1.7045471e-03 1.2947214e-04 7.1407072e-05
3.1 2.2 10 1.0228443e-04 0 5.4894986e-09 -1.5405143e-03 9.7730037e-05 5.9902393e-05
3.2 2.2 10 8.1631329e-05 0 4.2671339e-09 -1.4002171e-03 3.2509818e-05 5.1519899e-05
3.33 2.2 10 6.1322914e-05 0 3.1781135e-09 -1.2373729e-03 7.4485074e-05 4.3263461e-05
3.4 2.2 10 5.2739857e-05 0 2.7138479e-09 -1.2002714e-03 6.5343709e-05 3.8503824e-05


==> plotfiles/brahms-dAu-mu10-rcBKL01.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.5410386e+00 0 1.3019706e-04 1.2749129e+00 3.1471781e-02 1.6886485e-02
0.3 3.2 10 2.0932086e+00 0 7.6406083e-05 7.7896043e-01 1.4150984e-02 1.1563628e-02
0.35 3.2 10 1.3116586e+00 0 4.7697085e-05 4.9895486e-01 1.6544429e-02 7.6125840e-03
0.4 3.2 10 8.5866657e-01 0 3.0782739e-05 3.3261300e-01 1.1784009e-02 5.6485631e-03
0.45 3.2 10 5.8162486e-01 0 2.0814936e-05 2.2419100e-01 5.9712655e-03 3.6340103e-03
0.5 3.2 10 4.0500043e-01 0 1.4456377e-05 1.5630971e-01 3.6820042e-03 2.8320101e-03
0.55 3.2 10 2.8847643e-01 0 1.0259782e-05 1.0981257e-01 2.4777803e-03 2.0022430e-03
0.6 3.2 10 2.0944614e-01 0 7.3931433e-06 8.0758243e-02 2.2261872e-03 1.6865947e-03
0.65 3.2 10 1.5457157e-01 0 5.4208724e-06 5.7878743e-02 1.1623074e-03 1.1297357e-03
0.7 3.2 10 1.1568643e-01 0 4.0173250e-06 4.2237057e-02 1.5086964e-03 9.2466140e-04
0.75 3.2 10 8.7657871e-02 0 3.0422187e-06 3.1768100e-02 8.3350132e-04 7.3315914e-04
0.8 3.2 10 6.7140414e-02 0 2.3169467e-06 2.2639029e-02 9.4987608e-04 6.6240949e-04
0.85 3.2 10 5.1920771e-02 0 1.7787252e-06 1.7324529e-02 5.8200785e-04 5.0627422e-04
0.9 3.2 10 4.0496800e-02 0 1.3769545e-06 1.3235329e-02 3.4585520e-04 3.7656513e-04
0.95 3.2 10 3.1830157e-02 0 1.0787553e-06 1.0001110e-02 3.9369969e-04 3.0386159e-04
1 3.2 10 2.5192014e-02 0 8.4896780e-07 7.5402071e-03 2.9837701e-04 2.7730884e-04
1.05 3.2 10 2.0065257e-02 0 6.6818791e-07 5.9260057e-03 2.0626144e-04 2.1401315e-04
1.09 3.2 10 1.6795171e-02 0 5.5562750e-07 4.8811229e-03 3.3200652e-04 1.9620143e-04
1.2 3.2 10 1.0472857e-02 0 3.4717350e-07 2.7039614e-03 1.7541340e-04 1.4216587e-04
1.29 3.2 10 7.2324129e-03 0 2.3470939e-07 1.5797114e-03 9.1388375e-05 1.0024900e-04
1.4 3.2 10 4.6781986e-03 0 1.4894054e-07 8.4392314e-04 8.5637378e-05 7.2261222e-05
1.49 3.2 10 3.3148514e-03 0 1.0376710e-07 4.2478871e-04 5.8425894e-05 4.6284480e-05
1.6 3.2 10 2.2035686e-03 0 6.8484665e-08 1.5805443e-04 6.8186899e-05 3.2986785e-05
1.69 3.2 10 1.5923971e-03 0 4.8622075e-08 4.0322243e-05 4.2564243e-05 2.7170334e-05
1.8 3.2 10 1.0812271e-03 0 3.1933930e-08 -2.6019374e-05 1.5137846e-05 1.8705939e-05
1.89 3.2 10 7.9347400e-04 0 2.2939679e-08 -6.0769200e-05 1.5116321e-05 1.4676143e-05
2 3.2 10 5.4794300e-04 0 1.5612011e-08 -1.0219354e-04 2.1391422e-05 1.1722353e-05
2.13 3.2 10 3.5734914e-04 0 1.0077441e-08 -7.5867643e-05 1.5962589e-05 8.2425978e-06
2.2 3.2 10 2.8504943e-04 0 7.8625286e-09 -7.9118571e-05 5.7653884e-06 6.3254649e-06
2.3 3.2 10 2.0730100e-04 0 5.6405971e-09 -6.8106986e-05 8.9568760e-06 5.6564991e-06
2.4 3.2 10 1.5148757e-04 0 3.9951955e-09 -5.9589129e-05 5.1579836e-06 3.8513560e-06
2.5 3.2 10 1.1119029e-04 0 2.8607195e-09 -5.2969671e-05 4.0756508e-06 3.0154689e-06
2.55 3.2 10 9.5400486e-05 0 2.4804765e-09 -5.0429229e-05 4.4617622e-06 2.3889339e-06
2.6 3.2 10 8.1934971e-05 0 2.1115158e-09 -4.5679214e-05 5.5384866e-06 2.4537122e-06
2.7 3.2 10 6.0592071e-05 0 1.5206585e-09 -3.8007300e-05 1.5771024e-06 1.8840575e-06
2.8 3.2 10 4.4952271e-05 0 1.1070937e-09 -3.2154814e-05 1.8771061e-06 1.4735213e-06
2.9 3.2 10 3.3443886e-05 0 8.0799648e-10 -2.6950186e-05 1.4790403e-06 1.1122566e-06
3 3.2 10 2.4942786e-05 0 5.9052022e-10 -2.1213486e-05 1.1425603e-06 9.7661933e-07
3.1 3.2 10 1.8643957e-05 0 4.2572539e-10 -1.7962743e-05 7.5572297e-07 7.2490778e-07
3.2 3.2 10 1.3960786e-05 0 3.2117421e-10 -1.4642629e-05 4.9413022e-07 5.6771896e-07
3.31 3.2 10 1.0175014e-05 0 2.2152783e-10 -1.1599971e-05 7.4182550e-07 4.5040369e-07
3.4 3.2 10 7.8634329e-06 0 1.6739222e-10 -9.5915500e-06 4.8595979e-07 3.4320094e-07


==> plotfiles/brahms-dAu-mu50-BK10.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 3.1479667e+00 0 1.1820648e-04 1.9852650e+00 3.4615533e-02 2.0087392e-02
0.3 3.2 50 1.7515133e+00 0 6.4550931e-05 1.1693700e+00 8.8712570e-03 1.4349157e-02
0.35 3.2 50 1.0403650e+00 0 3.8083990e-05 7.2126517e-01 1.1920709e-02 8.2445394e-03
0.4 3.2 50 6.4895150e-01 0 2.3514399e-05 4.5957050e-01 5.9106282e-03 4.7795693e-03
0.45 3.2 50 4.2056500e-01 0 1.5167924e-05 3.0527283e-01 3.8275207e-03 3.5191583e-03
0.5 3.2 50 2.8102633e-01 0 9.9289522e-06 2.0614900e-01 2.8224264e-03 2.6893756e-03
0.55 3.2 50 1.9258917e-01 0 6.7670682e-06 1.4252117e-01 1.9971740e-03 1.7042417e-03
0.6 3.2 50 1.3479933e-01 0 4.7017554e-06 1.0051030e-01 1.8557066e-03 1.4532760e-03
0.65 3.2 50 9.6057400e-02 0 3.2972663e-06 7.1620583e-02 1.3928162e-03 1.0050012e-03
0.7 3.2 50 6.9512683e-02 0 2.3718770e-06 5.1370500e-02 1.2822283e-03 7.7277622e-04
0.75 3.2 50 5.0987150e-02 0 1.7252004e-06 3.6676700e-02 7.2916370e-04 5.6564605e-04
0.8 3.2 50 3.7837883e-02 0 1.2602392e-06 2.7313333e-02 5.6387208e-04 4.5673333e-04
0.85 3.2 50 2.8373217e-02 0 9.3434046e-07 2.0240033e-02 5.9157322e-04 3.5927536e-04
0.9 3.2 50 2.1474267e-02 0 7.0118939e-07 1.5387750e-02 4.6822924e-04 2.9508048e-04
0.95 3.2 50 1.6386550e-02 0 5.3593567e-07 1.1117500e-02 5.3403862e-04 2.3393880e-04
1 3.2 50 1.2598017e-02 0 4.0970592e-07 8.4153983e-03 2.6358612e-04 1.8635412e-04
1.05 3.2 50 9.7517800e-03 0 3.1173373e-07 6.1320933e-03 1.8789381e-04 1.4257926e-04
1.09 3.2 50 7.9804583e-03 0 2.5222598e-07 4.9624667e-03 1.6383357e-04 1.3409799e-04
1.2 3.2 50 4.6835483e-03 0 1.4531551e-07 2.6443967e-03 7.5764368e-05 7.9521030e-05
1.29 3.2 50 3.0826233e-03 0 9.3446718e-08 1.5718967e-03 9.0391294e-05 5.7114727e-05
1.4 3.2 50 1.8840767e-03 0 5.6182786e-08 8.0246167e-04 5.9550150e-05 3.8591030e-05
1.49 3.2 50 1.2768233e-03 0 3.7241853e-08 4.2124100e-04 2.9453892e-05 3.0521945e-05
1.6 3.2 50 8.0597583e-04 0 2.2695034e-08 1.9844650e-04 1.5688386e-05 2.2195120e-05
1.69 3.2 50 5.5962350e-04 0 1.5502013e-08 9.6618900e-05 9.6462022e-06 1.5183459e-05
1.8 3.2 50 3.6303200e-04 0 9.6213027e-09 2.4424017e-05 1.4535072e-05 1.0749783e-05
1.89 3.2 50 2.5739533e-04 0 6.6057012e-09 -7.8605840e-06 3.9823778e-06 7.8782088e-06
2 3.2 50 1.7103967e-04 0 4.1970986e-09 -3.2245883e-05 2.6382599e-06 6.1831508e-06
2.13 3.2 50 1.0715050e-04 0 2.5185231e-09 -3.2672533e-05 5.6140457e-06 4.2538083e-06
2.2 3.2 50 8.3836067e-05 0 1.9152448e-09 -2.9831933e-05 5.1402754e-06 3.6953874e-06
2.3 3.2 50 5.9474367e-05 0 1.2831048e-09 -2.8786483e-05 3.5188362e-06 2.6619442e-06
2.4 3.2 50 4.2530100e-05 0 8.5241818e-10 -2.5554283e-05 1.7290757e-06 1.9688365e-06
2.5 3.2 50 3.0636617e-05 0 5.7767881e-10 -2.2015717e-05 1.7102216e-06 1.6132535e-06
2.55 3.2 50 2.6068583e-05 0 4.8437304e-10 -1.9520317e-05 1.8754722e-06 1.4034943e-06
2.6 3.2 50 2.2216267e-05 0 4.0314868e-10 -1.7902583e-05 1.6925083e-06 1.2372834e-06
2.7 3.2 50 1.6207850e-05 0 2.7867742e-10 -1.4342517e-05 8.6838312e-07 9.5905604e-07
2.8 3.2 50 1.1888883e-05 0 1.9808658e-10 -1.1830217e-05 8.9914317e-07 7.1021759e-07
2.9 3.2 50 8.7627300e-06 0 1.3840961e-10 -9.7166583e-06 5.7825708e-07 5.4693800e-07
3 3.2 50 6.4857083e-06 0 9.8665354e-11 -7.6744050e-06 7.3603452e-07 4.4673551e-07
3.1 3.2 50 4.8182650e-06 0 6.9703611e-11 -5.9008667e-06 3.6138961e-07 3.6090470e-07
3.2 3.2 50 3.5907850e-06 0 4.9211167e-11 -4.5796500e-06 3.7452306e-07 2.7322179e-07
3.31 3.2 50 2.6065667e-06 0 3.4551721e-11 -3.7304300e-06 1.8497177e-07 2.0609082e-07
3.4 3.2 50 2.0095850e-06 0 2.4968569e-11 -3.0625950e-06 4.3600299e-08 1.7274321e-07


==> plotfiles/brahms-dAu-mu50-GBW.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 3.2852167e+00 0 9.4202907e-05 1.7562333e+00 1.1871964e-02 1.0755276e-02
0.3 3.2 50 1.9183667e+00 0 5.3025855e-05 1.1066500e+00 5.5435578e-03 6.2993534e-03
0.35 3.2 50 1.1905300e+00 0 3.1974610e-05 7.2907883e-01 7.4408243e-03 4.1020116e-03
0.4 3.2 50 7.7295850e-01 0 2.0742579e-05 4.9716083e-01 4.4288646e-03 2.8832323e-03
0.45 3.2 50 5.1972983e-01 0 1.3841273e-05 3.4618317e-01 2.7918417e-03 2.0406845e-03
0.5 3.2 50 3.5935383e-01 0 9.4473464e-06 2.5025967e-01 1.6341988e-03 1.4524104e-03
0.55 3.2 50 2.5424733e-01 0 6.5852839e-06 1.8137567e-01 9.9350284e-04 1.0603456e-03
0.6 3.2 50 1.8336833e-01 0 4.6518492e-06 1.3270900e-01 7.9116960e-04 7.5735260e-04
0.65 3.2 50 1.3442150e-01 0 3.3612878e-06 9.9454350e-02 8.1260646e-04 6.5010769e-04
0.7 3.2 50 9.9925467e-02 0 2.4977094e-06 7.5033483e-02 6.7083941e-04 4.2361714e-04
0.75 3.2 50 7.5189500e-02 0 1.8568925e-06 5.7337900e-02 3.0703894e-04 3.4916956e-04
0.8 3.2 50 5.7178833e-02 0 1.3980969e-06 4.4152733e-02 2.3191014e-04 2.7577449e-04
0.85 3.2 50 4.3889183e-02 0 1.0592269e-06 3.4135417e-02 1.9758415e-04 2.1769554e-04
0.9 3.2 50 3.3966250e-02 0 8.1501548e-07 2.6658700e-02 2.1449573e-04 1.7979595e-04
0.95 3.2 50 2.6476300e-02 0 6.2812363e-07 2.0953383e-02 1.0709176e-04 1.3683226e-04
1 3.2 50 2.0770917e-02 0 4.9620545e-07 1.6508800e-02 1.0951679e-04 1.1171178e-04
1.05 3.2 50 1.6387833e-02 0 3.8551733e-07 1.3148283e-02 7.9068081e-05 9.4606704e-05
1.09 3.2 50 1.3607117e-02 0 3.1917206e-07 1.0853733e-02 9.0047426e-05 7.7711389e-05
1.2 3.2 50 8.2761617e-03 0 1.9002635e-07 6.5608417e-03 3.5506323e-05 5.2591491e-05
1.29 3.2 50 5.5802000e-03 0 1.2868354e-07 4.3930733e-03 4.6018873e-05 3.8487418e-05
1.4 3.2 50 3.4874883e-03 0 7.9498698e-08 2.7004433e-03 3.7209763e-05 2.6176501e-05
1.49 3.2 50 2.3912300e-03 0 5.4082500e-08 1.7830783e-03 2.5519961e-05 1.8935707e-05
1.6 3.2 50 1.5170750e-03 0 3.3979106e-08 1.0776217e-03 9.3050872e-06 1.2878889e-05
1.69 3.2 50 1.0490400e-03 0 2.3660559e-08 6.9797150e-04 6.8963912e-06 9.7083810e-06
1.8 3.2 50 6.6985867e-04 0 1.5109943e-08 3.9178350e-04 9.8649518e-06 7.1613136e-06
1.89 3.2 50 4.6439867e-04 0 1.0590735e-08 2.3351433e-04 8.3222488e-06 5.5321606e-06
2 3.2 50 2.9663667e-04 0 6.8689094e-09 1.1542183e-04 4.7920156e-06 3.8363440e-06
2.13 3.2 50 1.7423233e-04 0 4.0834021e-09 3.4545117e-05 2.1109110e-06 2.6492012e-06
2.2 3.2 50 1.3060700e-04 0 3.0858255e-09 8.6303000e-06 2.7981126e-06 2.1509806e-06
2.3 3.2 50 8.6304900e-05 0 2.0871640e-09 -1.1436770e-05 2.4718163e-06 1.6992385e-06
2.4 3.2 50 5.6823850e-05 0 1.4086192e-09 -2.2889167e-05 1.6059549e-06 1.2122646e-06
2.5 3.2 50 3.7260117e-05 0 9.4631325e-10 -2.6790383e-05 6.0434801e-07 9.3246454e-07
2.55 3.2 50 3.0121567e-05 0 7.8083142e-10 -2.8028517e-05 1.2583664e-06 8.4224856e-07
2.6 3.2 50 2.4321850e-05 0 6.4412208e-10 -2.7090483e-05 6.8120715e-07 6.8963015e-07
2.7 3.2 50 1.5799750e-05 0 4.3683411e-10 -2.5736917e-05 4.6481839e-07 5.4911655e-07
2.8 3.2 50 1.0210600e-05 0 2.9805360e-10 -2.2324967e-05 3.4517067e-07 4.1717096e-07
2.9 3.2 50 6.5634833e-06 0 1.9624114e-10 -1.9263200e-05 2.1654286e-07 3.3656643e-07
3 3.2 50 4.1961967e-06 0 1.3175270e-10 -1.6424167e-05 1.5262379e-07 2.6141823e-07
3.1 3.2 50 2.6677217e-06 0 8.7208021e-11 -1.3456683e-05 1.9395164e-07 1.9911890e-07
3.2 3.2 50 1.6864800e-06 0 5.6073047e-11 -1.0997067e-05 1.8554298e-07 1.5805506e-07
3.31 3.2 50 1.0117683e-06 0 3.5956944e-11 -8.5360117e-06 2.4200245e-07 1.1722712e-07
3.4 3.2 50 6.6266750e-07 0 2.4312425e-11 -6.9725817e-06 1.2638150e-07 9.3359968e-08


==> plotfiles/brahms-dAu-mu50-MV24.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 3.0578583e+00 0 1.1829941e-04 2.6949850e+00 3.5381816e-02 1.9517771e-02
0.3 3.2 50 1.6945233e+00 0 6.5559536e-05 1.6616167e+00 9.7314998e-03 1.1710712e-02
0.35 3.2 50 1.0008100e+00 0 3.8230326e-05 1.0967167e+00 7.0640113e-03 7.3747430e-03
0.4 3.2 50 6.2003650e-01 0 2.3304342e-05 7.4544100e-01 2.2026398e-03 5.2750328e-03
0.45 3.2 50 3.9870000e-01 0 1.4861710e-05 5.2421317e-01 5.7329352e-03 3.7609388e-03
0.5 3.2 50 2.6418617e-01 0 9.7402844e-06 3.7561450e-01 4.3569872e-03 2.6152162e-03
0.55 3.2 50 1.7942367e-01 0 6.6708453e-06 2.7643500e-01 1.2944176e-03 1.7996278e-03
0.6 3.2 50 1.2438250e-01 0 4.5613864e-06 2.0690850e-01 1.5780781e-03 1.3614846e-03
0.65 3.2 50 8.7744867e-02 0 3.2070144e-06 1.5586883e-01 2.4273164e-03 9.7635802e-04
0.7 3.2 50 6.2821717e-02 0 2.2754044e-06 1.2013583e-01 8.0469920e-04 7.7272598e-04
0.75 3.2 50 4.5558967e-02 0 1.6471152e-06 9.3171583e-02 8.1502890e-04 6.3625178e-04
0.8 3.2 50 3.3409867e-02 0 1.1929694e-06 7.2320100e-02 1.2567360e-03 4.7890353e-04
0.85 3.2 50 2.4744333e-02 0 8.8501951e-07 5.7529517e-02 5.2452660e-04 3.5194515e-04
0.9 3.2 50 1.8485217e-02 0 6.5759360e-07 4.5771533e-02 3.8236440e-04 2.6054222e-04
0.95 3.2 50 1.3917650e-02 0 4.9471519e-07 3.6711467e-02 3.0800335e-04 2.2694910e-04
1 3.2 50 1.0552233e-02 0 3.7303149e-07 2.9690650e-02 2.2267064e-04 1.8189597e-04
1.05 3.2 50 8.0523600e-03 0 2.8290089e-07 2.4077133e-02 2.5214986e-04 1.4200710e-04
1.09 3.2 50 6.5136583e-03 0 2.2768050e-07 2.0347283e-02 1.6188110e-04 1.2281400e-04
1.2 3.2 50 3.7009000e-03 0 1.2821261e-07 1.3005317e-02 1.3946625e-04 8.0618990e-05
1.29 3.2 50 2.3723450e-03 0 8.0631958e-08 9.1825350e-03 1.8396258e-04 5.9176084e-05
1.4 3.2 50 1.4057933e-03 0 4.6791446e-08 6.1162550e-03 8.7072158e-05 3.6122977e-05
1.49 3.2 50 9.3070467e-04 0 3.0273798e-08 4.4098733e-03 3.1503351e-05 2.7489076e-05
1.6 3.2 50 5.7265983e-04 0 1.8062198e-08 2.9640117e-03 3.6427533e-05 1.8175112e-05
1.69 3.2 50 3.9058183e-04 0 1.1974163e-08 2.1456183e-03 1.3962162e-05 1.4245269e-05
1.8 3.2 50 2.4893967e-04 0 7.3004120e-09 1.4791067e-03 1.9564295e-05 1.0670058e-05
1.89 3.2 50 1.7455267e-04 0 4.9734631e-09 1.0654767e-03 6.9983300e-06 6.3871908e-06
2 3.2 50 1.1487683e-04 0 3.0855768e-09 7.2708433e-04 5.0331196e-06 5.0148594e-06
2.13 3.2 50 7.1490633e-05 0 1.7692863e-09 4.6531283e-04 2.9735398e-06 3.1994524e-06
2.2 3.2 50 5.5838367e-05 0 1.3363253e-09 3.6563233e-04 1.8148756e-06 2.7126134e-06
2.3 3.2 50 3.9589433e-05 0 8.9321384e-10 2.5547483e-04 4.4455772e-06 2.1219036e-06
2.4 3.2 50 2.8340817e-05 0 6.0243617e-10 1.8097317e-04 1.9067265e-06 1.6106377e-06
2.5 3.2 50 2.0464433e-05 0 4.1159738e-10 1.2540850e-04 8.1931409e-07 1.1533756e-06
2.55 3.2 50 1.7440783e-05 0 3.4085810e-10 1.0475383e-04 2.1119083e-06 9.9901910e-07
2.6 3.2 50 1.4890033e-05 0 2.8556344e-10 8.6533033e-05 8.1819012e-07 9.1919919e-07
2.7 3.2 50 1.0906950e-05 0 2.0008057e-10 5.9714533e-05 1.0073733e-06 6.9584306e-07
2.8 3.2 50 8.0362600e-06 0 1.4138915e-10 4.0630300e-05 5.5620838e-07 5.4876807e-07
2.9 3.2 50 5.9514267e-06 0 1.0106656e-10 2.7601550e-05 5.6068807e-07 3.9500645e-07
3 3.2 50 4.4270167e-06 0 7.1639121e-11 1.8209417e-05 5.0668699e-07 2.9857908e-07
3.1 3.2 50 3.3055600e-06 0 5.1644268e-11 1.1837633e-05 2.7931427e-07 2.2489451e-07
3.2 3.2 50 2.4762167e-06 0 3.7534196e-11 7.7992267e-06 2.5785423e-07 1.8756453e-07
3.31 3.2 50 1.8076967e-06 0 2.6099051e-11 4.5414617e-06 1.2529415e-07 1.3162574e-07
3.4 3.2 50 1.4002167e-06 0 1.9359485e-11 2.7114500e-06 1.4570802e-07 1.1225009e-07


==> plotfiles/brahms-dAu-mu50-rcBKL01.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.35 2.2 50 2.5310533e+00 0 1.5781801e-04 1.2458017e+00 7.9713272e-02 7.4612665e-02
0.4 2.2 50 1.6261750e+00 0 1.0182936e-04 8.6913717e-01 3.6175260e-02 5.3862321e-02
0.45 2.2 50 1.0846033e+00 0 6.8042645e-05 5.5151983e-01 5.9638353e-02 4.0470890e-02
0.5 2.2 50 7.4533200e-01 0 4.6618070e-05 3.8840600e-01 3.7703954e-02 3.0750786e-02
0.55 2.2 50 5.2499083e-01 0 3.2847661e-05 2.7068183e-01 4.2550113e-02 2.2624261e-02
0.6 2.2 50 3.7749867e-01 0 2.3610928e-05 1.6960067e-01 2.3311485e-02 1.6478560e-02
0.65 2.2 50 2.7630350e-01 0 1.7274890e-05 1.1506067e-01 2.2949207e-02 1.4648228e-02
0.7 2.2 50 2.0532467e-01 0 1.2773679e-05 8.3733100e-02 1.6305175e-02 1.0952346e-02
0.75 2.2 50 1.5462467e-01 0 9.5687300e-06 5.8172217e-02 9.1930745e-03 8.6492958e-03
0.8 2.2 50 1.1782117e-01 0 7.3402452e-06 4.2673413e-02 2.5948394e-02 8.3292923e-03
0.85 2.2 50 9.0724283e-02 0 5.6360022e-06 2.9014983e-02 9.1776325e-03 5.8280221e-03
0.9 2.2 50 7.0513217e-02 0 4.3476038e-06 1.9963428e-02 8.5279234e-03 5.0595312e-03
0.95 2.2 50 5.5261900e-02 0 3.4087226e-06 1.0819979e-02 6.8989959e-03 4.2098924e-03
1 2.2 50 4.3645483e-02 0 2.6788518e-06 7.9294450e-03 3.8328482e-03 3.6652745e-03
1.05 2.2 50 3.4708650e-02 0 2.1267685e-06 2.7425867e-03 4.7585988e-03 2.9127130e-03
1.09 2.2 50 2.9029467e-02 0 1.7723771e-06 2.0412100e-03 2.9854468e-03 2.8318895e-03
1.2 2.2 50 1.8101950e-02 0 1.0992892e-06 -1.3107423e-03 2.0669088e-03 1.8197929e-03
1.29 2.2 50 1.2527433e-02 0 7.5482525e-07 -3.2090293e-03 1.9967930e-03 1.5695339e-03
1.4 2.2 50 8.1459250e-03 0 4.8936709e-07 -3.2540123e-03 2.0831143e-03 1.1892805e-03
1.45 2.2 50 6.7421083e-03 0 4.0487938e-07 -4.6790417e-03 6.9097016e-04 1.0064227e-03
1.49 2.2 50 5.8102517e-03 0 3.4831545e-07 -4.8340100e-03 1.7970580e-03 9.0511679e-04
1.55 2.2 50 4.6681867e-03 0 2.7913880e-07 -4.7857967e-03 8.0491406e-04 8.1852605e-04
1.6 2.2 50 3.9043167e-03 0 2.3171137e-07 -4.9267700e-03 1.1315667e-03 7.1002989e-04
1.69 2.2 50 2.8528300e-03 0 1.6543919e-07 -4.4179317e-03 6.4693428e-04 5.7713153e-04
1.8 2.2 50 1.9694300e-03 0 1.1269707e-07 -3.6181067e-03 5.7060402e-04 4.5705968e-04
1.89 2.2 50 1.4688250e-03 0 8.2233620e-08 -3.3372767e-03 1.0335074e-03 3.8858832e-04
2 2.2 50 1.0379933e-03 0 5.7656664e-08 -3.3118900e-03 4.4324336e-04 2.9931452e-04
2.13 2.2 50 6.9867350e-04 0 3.7894521e-08 -2.9215133e-03 3.8446815e-04 2.3501884e-04
2.2 2.2 50 5.6810800e-04 0 3.0340278e-08 -2.6267950e-03 3.2486016e-04 1.9884753e-04
2.3 2.2 50 4.2580383e-04 0 2.2399767e-08 -2.3334117e-03 2.3210199e-04 1.7437567e-04
2.4 2.2 50 3.2171767e-04 0 1.6572767e-08 -2.1152300e-03 2.3508843e-04 1.3378501e-04
2.5 2.2 50 2.4490667e-04 0 1.2341568e-08 -1.8392267e-03 2.8715446e-04 1.2402232e-04
2.55 2.2 50 2.1427617e-04 0 1.0647628e-08 -1.7368567e-03 1.5377330e-04 1.1098435e-04
2.6 2.2 50 1.8781233e-04 0 9.3212246e-09 -1.7018267e-03 1.0305950e-04 1.0434704e-04
2.7 2.2 50 1.4500633e-04 0 7.0179917e-09 -1.5644650e-03 2.1842709e-04 8.9856786e-05
2.8 2.2 50 1.1269150e-04 0 5.3301615e-09 -1.3192133e-03 8.8887946e-05 8.0329332e-05
2.9 2.2 50 8.8123983e-05 0 4.0791394e-09 -1.1657242e-03 1.0020722e-04 6.7882205e-05
3 2.2 50 6.9317517e-05 0 3.1091132e-09 -1.0699632e-03 9.3933755e-05 6.2502934e-05
3.1 2.2 50 5.4831400e-05 0 2.3989280e-09 -9.9786633e-04 7.3877363e-05 5.2138391e-05
3.2 2.2 50 4.3606283e-05 0 1.8789873e-09 -8.7718617e-04 8.7508118e-05 4.9634230e-05
3.33 2.2 50 3.2618417e-05 0 1.4016689e-09 -7.8649883e-04 5.5105859e-05 3.7210554e-05
3.4 2.2 50 2.7993150e-05 0 1.1878389e-09 -7.5194233e-04 6.4064548e-05 3.5245430e-05


==> plotfiles/brahms-dAu-mu50-rcBKL01.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 2.9872517e+00 0 1.0415413e-04 1.6586083e+00 1.2064184e-02 1.6626508e-02
0.3 3.2 50 1.6983367e+00 0 5.7913205e-05 1.0047187e+00 2.0467682e-02 1.0099472e-02
0.35 3.2 50 1.0297183e+00 0 3.4490369e-05 6.3477433e-01 9.8911843e-03 6.7024172e-03
0.4 3.2 50 6.5504167e-01 0 2.1533557e-05 4.1401367e-01 2.5621289e-03 4.2667110e-03
0.45 3.2 50 4.3260650e-01 0 1.4057423e-05 2.8368833e-01 4.0809660e-03 2.9254712e-03
0.5 3.2 50 2.9443167e-01 0 9.4187402e-06 1.9425583e-01 2.3696961e-03 2.1606366e-03
0.55 3.2 50 2.0541567e-01 0 6.4671015e-06 1.3596200e-01 1.1333758e-03 1.5371211e-03
0.6 3.2 50 1.4631200e-01 0 4.5406804e-06 9.9761567e-02 2.5102406e-03 1.2054690e-03
0.65 3.2 50 1.0608467e-01 0 3.2495272e-06 7.2809300e-02 9.6984813e-04 8.5863170e-04
0.7 3.2 50 7.8089667e-02 0 2.3544236e-06 5.2939900e-02 9.9298667e-04 6.6895469e-04
0.75 3.2 50 5.8253683e-02 0 1.7324050e-06 3.9819800e-02 7.3046845e-04 5.0337827e-04
0.8 3.2 50 4.3964617e-02 0 1.2964708e-06 3.0056467e-02 4.7356108e-04 4.0715978e-04
0.85 3.2 50 3.3523817e-02 0 9.7607104e-07 2.2143017e-02 6.8266830e-04 3.1215390e-04
0.9 3.2 50 2.5800350e-02 0 7.4226514e-07 1.7503100e-02 4.1421195e-04 2.8962847e-04
0.95 3.2 50 2.0020517e-02 0 5.6444276e-07 1.3396833e-02 1.9966772e-04 2.0310797e-04
1 3.2 50 1.5651533e-02 0 4.3692173e-07 1.0220110e-02 1.7807655e-04 1.7040457e-04
1.05 3.2 50 1.2318767e-02 0 3.3784451e-07 7.9658300e-03 1.8727092e-04 1.4616297e-04
1.09 3.2 50 1.0217067e-02 0 2.7711748e-07 6.5369250e-03 7.3888592e-05 1.2237763e-04
1.2 3.2 50 6.2198750e-03 0 1.6390031e-07 3.8456833e-03 1.3795090e-04 7.2865554e-05
1.29 3.2 50 4.2167950e-03 0 1.1074532e-07 2.4762867e-03 1.0051956e-04 5.2611820e-05
1.4 3.2 50 2.6700867e-03 0 6.6254207e-08 1.5040867e-03 5.5597554e-05 3.5043014e-05
1.49 3.2 50 1.8610950e-03 0 4.4634683e-08 9.6906967e-04 3.7025368e-05 2.7645527e-05
1.6 3.2 50 1.2138200e-03 0 2.8448024e-08 5.9318533e-04 3.4276698e-05 1.8987179e-05
1.69 3.2 50 8.6424567e-04 0 1.9935478e-08 3.7882033e-04 1.3365451e-05 1.4172009e-05
1.8 3.2 50 5.7682600e-04 0 1.2751419e-08 2.2257750e-04 1.0817315e-05 1.0368530e-05
1.89 3.2 50 4.1767650e-04 0 8.9183600e-09 1.4290433e-04 9.9654017e-06 8.3461454e-06
2 3.2 50 2.8397083e-04 0 5.7519273e-09 8.0412167e-05 7.8508461e-06 6.1175777e-06
2.13 3.2 50 1.8199133e-04 0 3.5379591e-09 3.8950167e-05 5.1786868e-06 4.1759648e-06
2.2 3.2 50 1.4386883e-04 0 2.7395377e-09 2.1522167e-05 4.3638554e-06 3.2932158e-06
2.3 3.2 50 1.0333783e-04 0 1.8923626e-09 9.9970533e-06 2.8435165e-06 2.5595636e-06
2.4 3.2 50 7.4623167e-05 0 1.3191862e-09 4.5136652e-07 1.8352711e-06 2.0800443e-06
2.5 3.2 50 5.4147400e-05 0 9.3403209e-10 -2.4652915e-06 1.9781268e-06 1.5826267e-06
2.55 3.2 50 4.6201417e-05 0 7.8773297e-10 -2.5292042e-06 1.7666157e-06 1.3266499e-06
2.6 3.2 50 3.9460683e-05 0 6.7140697e-10 -2.6610430e-06 1.5658219e-06 1.1688886e-06
2.7 3.2 50 2.8871167e-05 0 4.6098705e-10 -4.3379967e-06 9.9980299e-07 9.0181403e-07
2.8 3.2 50 2.1197133e-05 0 3.2632703e-10 -5.3361917e-06 6.8063210e-07 7.3744456e-07
2.9 3.2 50 1.5611417e-05 0 2.3554120e-10 -5.0921333e-06 1.0024038e-06 5.5369663e-07
3 3.2 50 1.1528900e-05 0 1.6739548e-10 -4.3740567e-06 4.5723375e-07 4.3512517e-07
3.1 3.2 50 8.5346267e-06 0 1.1975534e-10 -3.8635183e-06 2.3272790e-07 3.4196941e-07
3.2 3.2 50 6.3306017e-06 0 8.3602579e-11 -3.5133000e-06 2.7838024e-07 2.7694855e-07
3.31 3.2 50 4.5667700e-06 0 5.8000709e-11 -2.8470050e-06 3.4468963e-07 2.1649452e-07
3.4 3.2 50 3.5001683e-06 0 4.3003221e-11 -2.4542950e-06 3.4472892e-07 1.8242800e-07


==> plotfiles/lhcf-pPb-mu02-rcBKL01.Y83.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.1 8.3 2 2.1111829e-01 0 2.1811740e-06 -2.6203357e-02 1.0051686e-04 1.5980888e-04
0.15 8.3 2 6.9970571e-02 0 7.3629002e-07 -1.1683100e-02 4.1814932e-05 5.6229146e-05
0.2 8.3 2 2.8238443e-02 0 2.9346865e-07 -5.5402271e-03 2.5393927e-05 2.2796558e-05
0.25 8.3 2 1.2804729e-02 0 1.3208730e-07 -2.7940057e-03 1.6317896e-05 1.0319406e-05
0.3 8.3 2 6.2772843e-03 0 6.3145321e-08 -1.4781686e-03 7.7600523e-06 5.4281142e-06
0.35 8.3 2 3.2494000e-03 0 3.2501196e-08 -8.1803829e-04 3.4535721e-06 2.8099173e-06
0.4 8.3 2 1.7460057e-03 0 1.6904012e-08 -4.6736571e-04 1.6680371e-06 1.5275117e-06
0.45 8.3 2 9.6038586e-04 0 9.0652916e-09 -2.7128971e-04 7.6304011e-07 8.9927421e-07
0.5 8.3 2 5.3440657e-04 0 4.9259638e-09 -1.5999471e-04 4.6958271e-07 4.9339481e-07
0.55 8.3 2 2.9775571e-04 0 2.6804212e-09 -9.4214557e-05 2.5782613e-07 2.9751004e-07
0.6 8.3 2 1.6456243e-04 0 1.4522464e-09 -5.5114829e-05 2.2783202e-07 1.5647817e-07
0.65 8.3 2 8.9412371e-05 0 7.8347557e-10 -3.1774014e-05 1.0820929e-07 8.5249832e-08
0.7 8.3 2 4.7327014e-05 0 4.0879871e-10 -1.7852786e-05 2.3012384e-08 4.4021614e-08
0.75 8.3 2 2.4163686e-05 0 1.9252073e-10 -9.6547600e-06 2.4807774e-08 2.3820172e-08
0.8 8.3 2 1.1764500e-05 0 9.1047963e-11 -4.9967400e-06 1.5765365e-08 1.2062745e-08
0.85 8.3 2 5.3832600e-06 0 3.9531390e-11 -2.4308657e-06 8.3917611e-09 5.4875970e-09
0.9 8.3 2 2.2715171e-06 0 1.5670959e-11 -1.0941000e-06 2.5752672e-09 2.3579778e-09
0.95 8.3 2 8.6033114e-07 0 5.6257376e-12 -4.4388600e-07 1.1326255e-09 8.9845532e-10
1 8.3 2 2.8078200e-07 0 1.7738199e-12 -1.5598414e-07 2.3843773e-10 3.2189192e-10
1.05 8.3 2 7.3778757e-08 0 4.4825669e-13 -4.4657571e-08 1.2411438e-10 8.7002748e-11
1.1 8.3 2 1.3698714e-08 0 8.3744203e-14 -9.2100414e-09 1.6200238e-11 1.7843213e-11
1.15 8.3 2 1.2920386e-09 0 9.1132149e-15 -1.0081343e-09 1.9201180e-12 1.9705946e-12
1.2 8.3 2 8.4254057e-13 0 2.7419225e-16 -6.0612043e-12 1.0022567e-12 7.3371990e-14


==> plotfiles/lhcf-pPb-mu10-rcBKL01.Y83.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.1 8.3 10 1.5940043e-01 0 1.1995722e-06 2.0224543e-02 8.3633432e-05 1.0914140e-04
0.15 8.3 10 4.5683786e-02 0 3.1039270e-07 7.5732929e-03 4.1595112e-05 3.1827531e-05
0.2 8.3 10 1.6647929e-02 0 1.0361272e-07 3.2530329e-03 4.9936266e-06 1.0957411e-05
0.25 8.3 10 6.9671200e-03 0 3.9364261e-08 1.5320429e-03 4.2109372e-06 4.7237010e-06
0.3 8.3 10 3.1891100e-03 0 1.7072462e-08 7.7073429e-04 3.6927394e-06 2.1940848e-06
0.35 8.3 10 1.5504429e-03 0 7.6275941e-09 4.0626943e-04 1.1322758e-06 1.0473537e-06
0.4 8.3 10 7.8432957e-04 0 3.5722460e-09 2.2174986e-04 7.6002959e-07 5.4688189e-07
0.45 8.3 10 4.0642657e-04 0 1.6575172e-09 1.2287914e-04 1.9962639e-07 2.6909052e-07
0.5 8.3 10 2.1299857e-04 0 7.9148009e-10 6.8373114e-05 1.3345844e-07 1.5031160e-07
0.55 8.3 10 1.1168971e-04 0 3.7396177e-10 3.8058557e-05 6.2830540e-08 7.9125742e-08
0.6 8.3 10 5.8033243e-05 0 1.7696631e-10 2.0906957e-05 5.3740138e-08 3.9622244e-08
0.65 8.3 10 2.9606100e-05 0 8.4118639e-11 1.1197543e-05 3.0802591e-08 2.0822511e-08
0.7 8.3 10 1.4690729e-05 0 3.5623094e-11 5.8383214e-06 8.6337237e-09 1.0009824e-08
0.75 8.3 10 7.0180529e-06 0 1.5661674e-11 2.9203071e-06 8.6106574e-09 4.7491502e-09
0.8 8.3 10 3.1891443e-06 0 6.0312400e-12 1.3865229e-06 1.7212101e-09 2.2196942e-09
0.85 8.3 10 1.3580729e-06 0 2.2008118e-12 6.1657943e-07 5.3412876e-10 9.5913086e-10
0.9 8.3 10 5.3136943e-07 0 7.1333678e-13 2.5185386e-07 3.0488355e-10 3.8709522e-10
0.95 8.3 10 1.8585843e-07 0 2.1225390e-13 9.2061629e-08 1.6465916e-10 1.3197337e-10
1 8.3 10 5.5779300e-08 0 5.2608736e-14 2.8922957e-08 4.4945709e-11 4.2973466e-11
1.05 8.3 10 1.3424857e-08 0 1.1271996e-14 7.3241443e-09 9.9486350e-12 1.0570335e-11
1.1 8.3 10 2.2711029e-09 0 1.5923972e-15 1.3188743e-09 4.5117746e-12 2.0092836e-12
1.15 8.3 10 1.9073271e-10 0 1.4824709e-16 1.2125571e-10 1.0884783e-12 2.0853889e-13
1.2 8.3 10 -7.8237014e-13 0 8.8733343e-18 -2.6272180e-14 1.0001270e-12 7.5663275e-15


==> plotfiles/lhcvsmu-pPb-rcBKL01.Y591.summary.dat <==
pT Y mu2factor lomean lostddev loerrbound nlomean nlostddev nloerrbound
2 5.91 0.25 5.2706257e-03 0 2.4374828e-07 -3.3311529e-03 5.4017811e-05 4.2748745e-05
2 5.91 0.50 3.7511086e-03 0 1.6029677e-07 -2.2486943e-03 3.1047280e-05 2.9859053e-05
2 5.91 10 1.1806957e-03 0 3.0172837e-08 7.1215886e-05 9.4015378e-06 8.7406571e-06
2 5.91 1 2.7131229e-03 0 1.0395543e-07 -1.2909271e-03 3.0271691e-05 2.0572120e-05
2 5.91 2 2.0414000e-03 0 6.9819741e-08 -6.6066771e-04 2.6621349e-05 1.6202953e-05
2 5.91 4 1.5830429e-03 0 4.7649139e-08 -2.6540857e-04 1.4944022e-05 1.1494360e-05
2 5.91 6 1.3838386e-03 0 3.9046946e-08 -1.0112459e-04 1.4019206e-05 9.4537610e-06
2 5.91 8 1.2649929e-03 0 3.3851553e-08 1.2453804e-05 7.7824970e-06 9.5435991e-06


==> plotfiles/rhicvsmu-dAu-rcBKL01.Y4.summary.dat <==
pT Y mu2factor lomean lostddev loerrbound nlomean nlostddev nloerrbound
2 4 0.25 1.6082429e-04 0 6.3016515e-09 -1.2658771e-04 2.9060478e-06 1.4038653e-06
2 4 0.50 6.2461914e-05 0 1.6959734e-09 -2.9663786e-05 5.4579482e-07 3.9234456e-07
2 4 10 7.2031229e-06 0 3.5610674e-11 5.3024386e-06 2.6881730e-08 2.3547293e-08
2 4 1 3.0643014e-05 0 5.4021407e-10 -5.5785443e-06 3.3108257e-07 1.5646674e-07
2 4 2 1.8006771e-05 0 2.1660332e-10 1.7950143e-06 1.2713753e-07 8.4275212e-08
2 4 4 1.1594514e-05 0 9.4188329e-11 4.2978471e-06 3.7751330e-08 4.5739680e-08
2 4 6 9.2913900e-06 0 6.1289814e-11 4.9346143e-06 5.1086834e-08 3.2574365e-08
2 4 8 8.0463843e-06 0 4.4977573e-11 5.2021857e-06 2.2765854e-08 2.7041193e-08


==> plotfiles/star-dAu-mu10-rcBKL01.Y4.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.95 4 10 5.2709057e-03 0 8.0490998e-08 2.6847429e-03 2.0817105e-05 1.4744297e-05
1.03 4 10 3.3203229e-03 0 4.9699625e-08 1.6750686e-03 1.5618880e-05 9.3278436e-06
1.05 4 10 2.9629529e-03 0 4.4475419e-08 1.4842000e-03 1.0558167e-05 7.6722006e-06
1.1 4 10 2.2346857e-03 0 3.3283272e-08 1.1064914e-03 3.7290115e-06 6.2350800e-06
1.15 4 10 1.6904486e-03 0 2.4489273e-08 8.2697586e-04 4.5767410e-06 4.8036489e-06
1.21 4 10 1.2132400e-03 0 1.7188935e-08 5.7860386e-04 3.6929053e-06 3.3894634e-06
1.25 4 10 9.7403100e-04 0 1.3684537e-08 4.5625700e-04 3.8392880e-06 2.6399453e-06
1.3 4 10 7.4118514e-04 0 1.0427094e-08 3.4140586e-04 3.7205855e-06 2.3184415e-06
1.38 4 10 4.7972729e-04 0 6.5096524e-09 2.1082571e-04 1.9740784e-06 1.3835866e-06
1.43 4 10 3.6575286e-04 0 4.9686294e-09 1.5493014e-04 1.2184186e-06 1.1698001e-06
1.5 4 10 2.5020643e-04 0 3.2762030e-09 1.0116886e-04 8.1811254e-07 7.9142525e-07
1.55 4 10 1.9069357e-04 0 2.4749130e-09 7.3469443e-05 6.9740179e-07 6.0199202e-07
1.6 4 10 1.4523057e-04 0 1.8649182e-09 5.3526886e-05 7.0893939e-07 4.8374063e-07
1.67 4 10 9.9010171e-05 0 1.2458684e-09 3.3857200e-05 3.0035952e-07 3.3182805e-07
1.72 4 10 7.5181986e-05 0 9.2599066e-10 2.4184600e-05 3.0765898e-07 2.6651674e-07
1.78 4 10 5.3898357e-05 0 6.3134914e-10 1.5999471e-05 2.7662363e-07 2.1303362e-07
1.84 4 10 3.8522729e-05 0 4.3679195e-10 1.0259744e-05 2.0771139e-07 1.5392566e-07
1.91 4 10 2.5913514e-05 0 2.8305594e-10 5.9511057e-06 7.9718706e-08 9.4932692e-08
1.99 4 10 1.6353243e-05 0 1.7527090e-10 3.0923986e-06 7.3529708e-08 6.7315569e-08


==> plotfiles/star-dAu-mu50-rcBKL01.Y4.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.95 4 50 2.9561433e-03 0 2.9730474e-08 2.8889683e-03 4.5778030e-06 7.0771859e-06
1.03 4 50 1.8183800e-03 0 1.7646884e-08 1.7906833e-03 3.5142741e-06 4.3449166e-06
1.05 4 50 1.6132367e-03 0 1.5401671e-08 1.5916150e-03 2.5652339e-06 3.8357756e-06
1.1 4 50 1.1991300e-03 0 1.1163166e-08 1.1858350e-03 1.5008525e-06 2.8778766e-06
1.15 4 50 8.9419417e-04 0 8.1501986e-09 8.8235933e-04 2.0532821e-06 2.3088061e-06
1.21 4 50 6.3097483e-04 0 5.5514837e-09 6.2296850e-04 2.0548910e-06 1.5722125e-06
1.25 4 50 5.0094117e-04 0 4.2426626e-09 4.9324717e-04 2.1626943e-06 1.3275427e-06
1.3 4 50 3.7595000e-04 0 3.0652582e-09 3.6928200e-04 8.8714448e-07 9.5178871e-07
1.38 4 50 2.3806050e-04 0 1.8803590e-09 2.3166050e-04 7.1783488e-07 6.5065600e-07
1.43 4 50 1.7906917e-04 0 1.3543017e-09 1.7301033e-04 7.3035440e-07 4.8505002e-07
1.5 4 50 1.2022650e-04 0 8.6216315e-10 1.1533733e-04 3.4641193e-07 3.2518274e-07
1.55 4 50 9.0423217e-05 0 6.2404071e-10 8.5600067e-05 1.6027444e-07 2.5173955e-07
1.6 4 50 6.7965450e-05 0 4.6725494e-10 6.3815183e-05 1.4313283e-07 2.0156261e-07
1.67 4 50 4.5495017e-05 0 2.9769943e-10 4.2049933e-05 1.8726183e-07 1.3843532e-07
1.72 4 50 3.4099067e-05 0 2.1642201e-10 3.1013250e-05 1.0065571e-07 1.0498353e-07
1.78 4 50 2.4069733e-05 0 1.4387249e-10 2.1535083e-05 8.4092517e-08 8.3127090e-08
1.84 4 50 1.6939133e-05 0 9.6060809e-11 1.4847750e-05 6.9986469e-08 5.6938868e-08
1.91 4 50 1.1190833e-05 0 5.8311742e-11 9.5631250e-06 3.2333859e-08 3.8380067e-08
1.99 4 50 6.9183050e-06 0 3.3280348e-11 5.7463333e-06 2.3195251e-08 2.3782310e-08


==> plotfiles/totem-pPb-mu100-rcBKL01.Y591.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.1 5.91 100 1.9152886e+01 0 6.3879083e-04 4.1241271e+00 1.0280714e-01 6.2553554e-02
0.2 5.91 100 3.4687400e+00 0 1.0607458e-04 1.1134186e+00 2.0338283e-02 1.2623213e-02
0.3 5.91 100 1.1529857e+00 0 3.3559576e-05 4.3489686e-01 6.1018926e-03 4.1831168e-03
0.4 5.91 100 4.9671471e-01 0 1.3894338e-05 2.0216729e-01 2.9331829e-03 1.9076076e-03
0.5 5.91 100 2.4779943e-01 0 6.8405211e-06 1.0596800e-01 1.5359836e-03 9.7455145e-04
0.7 5.91 100 7.9875257e-02 0 2.0815574e-06 3.5771257e-02 5.3525222e-04 3.8040056e-04
1 5.91 100 2.1052000e-02 0 5.2009273e-07 9.1472286e-03 1.4640255e-04 1.0549812e-04
1.5 5.91 100 3.7345300e-03 0 8.7921111e-08 1.4535629e-03 2.0479840e-05 2.2291500e-05
2 5.91 100 9.1477757e-04 0 1.9791634e-08 2.6896914e-04 1.0269936e-05 6.6148582e-06
2.5 5.91 100 2.6861814e-04 0 5.3091693e-09 3.7685786e-05 2.6913504e-06 2.1991180e-06
2.75 5.91 100 1.5233183e-04 0 3.2137842e-09 9.9216583e-06 1.2265701e-06 1.4707959e-06
3 5.91 100 8.8369757e-05 0 1.6536315e-09 -2.6647830e-06 1.5332102e-06 9.0332166e-07
3.2 5.91 100 5.7936683e-05 0 1.1581192e-09 -6.9926583e-06 7.1259769e-07 6.2805136e-07
3.3 5.91 100 4.7093533e-05 0 9.2581668e-10 -7.8953333e-06 3.3753331e-07 5.3583785e-07
3.4 5.91 100 3.8368483e-05 0 7.3814946e-10 -8.3396583e-06 3.5018193e-07 4.5424392e-07
3.45 5.91 100 3.4659800e-05 0 6.6319794e-10 -8.3732200e-06 2.9685078e-07 4.0813919e-07
3.5 5.91 100 3.1326014e-05 0 5.4087027e-10 -8.4871157e-06 2.6433008e-07 3.7687865e-07
3.55 5.91 100 2.8326317e-05 0 5.2842900e-10 -8.6063900e-06 6.9304767e-07 3.6956654e-07
3.6 5.91 100 2.5626217e-05 0 4.7126388e-10 -8.2957467e-06 3.3543734e-07 3.2256082e-07
3.65 5.91 100 2.3193733e-05 0 4.2526294e-10 -8.0951250e-06 1.5694909e-07 2.9634368e-07
3.7 5.91 100 2.1001167e-05 0 3.8124806e-10 -7.8912200e-06 1.9969893e-07 2.7414290e-07
3.75 5.91 100 1.9024000e-05 0 3.4106825e-10 -7.5086733e-06 3.5170005e-07 2.5972908e-07
3.8 5.91 100 1.7239750e-05 0 3.0676416e-10 -7.5075517e-06 2.1419769e-07 2.2997284e-07
3.9 5.91 100 1.4173150e-05 0 2.4856602e-10 -7.0206983e-06 2.2560353e-07 1.9716225e-07
4 5.91 100 1.1668071e-05 0 1.8424138e-10 -6.6092800e-06 1.9783136e-07 1.5381960e-07
4.5 5.91 100 4.4852171e-06 0 6.8581439e-11 -4.2853971e-06 1.5264043e-07 6.5897133e-08
4.75 5.91 100 2.8016643e-06 0 4.1369642e-11 -3.3321457e-06 8.9478204e-08 4.5642054e-08
5 5.91 100 1.7552643e-06 0 2.4203768e-11 -2.5619957e-06 4.7303755e-08 3.2459446e-08
5.25 5.91 100 1.1014829e-06 0 1.4761418e-11 -1.9331543e-06 1.3146342e-08 2.1113177e-08
5.5 5.91 100 6.9147271e-07 0 8.7942271e-12 -1.4661757e-06 1.8176103e-08 1.4439234e-08
5.75 5.91 100 4.3371271e-07 0 5.3764139e-12 -1.0769229e-06 1.1382801e-08 9.7047274e-09
6 5.91 100 2.7150014e-07 0 3.3370891e-12 -8.0186143e-07 8.4122650e-09 6.2909140e-09
6.25 5.91 100 1.6941743e-07 0 2.0856580e-12 -5.8250457e-07 8.5171182e-09 4.3583821e-09
6.5 5.91 100 1.0526886e-07 0 1.2397592e-12 -4.2012757e-07 7.5564816e-09 2.8863836e-09
6.75 5.91 100 6.5051971e-08 0 7.4389885e-13 -3.0332200e-07 3.7484991e-09 1.8819244e-09
7 5.91 100 3.9935271e-08 0 4.2758356e-13 -2.1409186e-07 2.1862911e-09 1.2954149e-09
7.25 5.91 100 2.4324743e-08 0 2.5274321e-13 -1.4985100e-07 1.7310220e-09 8.6640771e-10
7.5 5.91 100 1.4682386e-08 0 1.4157552e-13 -1.0429871e-07 1.7994278e-09 5.4897644e-10
7.75 5.91 100 8.7703014e-09 0 8.4950187e-14 -7.1079057e-08 8.4809273e-10 3.3059209e-10
8 5.91 100 5.1774129e-09 0 5.1982390e-14 -4.7261200e-08 3.6405271e-10 2.3081132e-10


==> plotfiles/totem-pPb-mu20-rcBKL01.Y591.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.1 5.91 20 1.7554800e+01 0 6.7252094e-04 3.8282067e+00 3.2341776e-02 5.9492501e-02
0.2 5.91 20 3.6169267e+00 0 1.3117098e-04 8.1181833e-01 1.5097402e-02 1.3487469e-02
0.3 5.91 20 1.2922250e+00 0 4.5217310e-05 2.9428383e-01 6.9050127e-03 5.0903622e-03
0.4 5.91 20 5.8594283e-01 0 2.0363229e-05 1.3045017e-01 3.0450949e-03 2.3565007e-03
0.5 5.91 20 3.0422967e-01 0 1.0610848e-05 6.5079700e-02 1.3705361e-03 1.3445505e-03
0.7 5.91 20 1.0424017e-01 0 3.5866856e-06 1.9526050e-02 7.5218170e-04 4.8765147e-04
1 5.91 20 2.9362883e-02 0 9.9396575e-07 3.9243733e-03 1.4924684e-04 1.5932729e-04
1.5 5.91 20 5.6424200e-03 0 1.8597618e-07 1.8151603e-04 6.8651307e-05 4.1600183e-05
2 5.91 20 1.4700400e-03 0 4.6660448e-08 -1.4269800e-04 9.6572470e-06 1.1413211e-05
2.5 5.91 20 4.5481750e-04 0 1.3854550e-08 -1.3080650e-04 3.5165636e-06 3.9936205e-06
2.75 5.91 20 2.6415250e-04 0 7.7945799e-09 -9.9600783e-05 2.7710182e-06 2.4831067e-06
3 5.91 20 1.5676400e-04 0 4.6012143e-09 -7.6934583e-05 1.6216455e-06 1.5988024e-06
3.2 5.91 20 1.0460183e-04 0 3.0110302e-09 -6.0083033e-05 1.9171911e-06 1.1114118e-06
3.3 5.91 20 8.5760150e-05 0 2.4621611e-09 -5.4470367e-05 1.3079173e-06 9.4554267e-07
3.4 5.91 20 7.0467967e-05 0 1.9838694e-09 -4.8538950e-05 6.7606036e-07 8.0465699e-07
3.45 5.91 20 6.3926650e-05 0 1.7853647e-09 -4.5390683e-05 9.4023717e-07 7.7027413e-07
3.5 5.91 20 5.8020333e-05 0 1.6213155e-09 -4.2873233e-05 7.7082038e-07 6.6653559e-07
3.55 5.91 20 5.2684150e-05 0 1.4596462e-09 -4.0280933e-05 1.1072173e-06 6.7225664e-07
3.6 5.91 20 4.7859750e-05 0 1.3225781e-09 -3.8069417e-05 5.9419958e-07 5.3454952e-07
3.65 5.91 20 4.3496650e-05 0 1.1966531e-09 -3.5622083e-05 6.7950607e-07 5.3470138e-07
3.7 5.91 20 3.9547183e-05 0 1.0838341e-09 -3.4668617e-05 4.5831263e-07 4.6859305e-07
3.75 5.91 20 3.5970200e-05 0 9.8367085e-10 -3.2515150e-05 3.8583741e-07 4.4180641e-07
3.8 5.91 20 3.2729767e-05 0 8.9311815e-10 -3.0382200e-05 3.1018915e-07 4.1848605e-07
3.9 5.91 20 2.7125867e-05 0 7.3382493e-10 -2.7199117e-05 2.3700642e-07 3.5119524e-07
4 5.91 20 2.2511650e-05 0 6.0848716e-10 -2.4018767e-05 3.1259652e-07 3.0481641e-07
4.5 5.91 20 9.0027750e-06 0 2.3518114e-10 -1.3262483e-05 1.5463862e-07 1.3191229e-07
4.75 5.91 20 5.7345067e-06 0 1.4468297e-10 -9.7956283e-06 7.8809355e-08 9.2072658e-08
5 5.91 20 3.6627883e-06 0 9.3727044e-11 -7.2792600e-06 1.0062972e-07 6.1356915e-08
5.25 5.91 20 2.3435883e-06 0 5.7460749e-11 -5.3305250e-06 3.2834929e-08 4.3598057e-08
5.5 5.91 20 1.4999750e-06 0 3.6240257e-11 -3.9308400e-06 5.1499115e-08 2.9919218e-08
5.75 5.91 20 9.5934067e-07 0 2.3755245e-11 -2.8768817e-06 3.0375539e-08 1.9855624e-08
6 5.91 20 6.1239650e-07 0 1.4756449e-11 -2.0973017e-06 1.3564185e-08 1.3789942e-08
6.25 5.91 20 3.8974150e-07 0 8.8826598e-12 -1.5305583e-06 1.4410280e-08 9.0822710e-09
6.5 5.91 20 2.4704000e-07 0 5.4633460e-12 -1.1048600e-06 9.6667127e-09 6.5943074e-09
6.75 5.91 20 1.5575767e-07 0 3.5070786e-12 -7.9489100e-07 5.4546727e-09 4.0756051e-09
7 5.91 20 9.7587450e-08 0 2.0724813e-12 -5.6661917e-07 3.3249689e-09 2.7446415e-09
7.25 5.91 20 6.0681950e-08 0 1.2438724e-12 -4.0108350e-07 1.8848938e-09 1.8046244e-09
7.5 5.91 20 3.7405717e-08 0 7.6356268e-13 -2.8079617e-07 1.4994711e-09 1.1765221e-09
7.75 5.91 20 2.2826267e-08 0 4.8011660e-13 -1.9364033e-07 7.8906858e-10 7.2946257e-10
8 5.91 20 1.3772217e-08 0 2.8203118e-13 -1.3202567e-07 4.6265886e-10 4.8761768e-10

